The second set of pulsar discoveries by CHIME/FRB/Pulsar: 14 Rotating Radio Transients and 7 pulsars

The Canadian Hydrogen Mapping Experiment (CHIME) is a radio telescope located in British Columbia, Canada. The large FOV allows CHIME/FRB to be an exceptional pulsar and Rotating Radio Transient (RRAT) finding machine, despite saving only the metadata of incoming Galactic events. We have developed a pipeline to search for pulsar/RRAT candidates using DBSCAN, a clustering algorithm. Follow-up observations are then scheduled with the more sensitive CHIME/Pulsar instrument capable of near-daily high time resolution spectra observations. We have developed the CHIME/Pulsar Single Pulse Pipeline to automate the processing of CHIME/Pulsar search-mode data. We report the discovery of 21 new Galactic sources, with 14 RRATs, 6 isolated long-period pulsars and 1 binary system. Owing to CHIME/Pulsar's observations we have obtained timing solutions for 8 of the 14 RRATs along with all the regular pulsars and the binary system. Notably we report that the binary system is in a long orbit of 412 days with a minimum companion mass of 0.1303 solar masses and no evidence of an optical companion within 10" of the pulsar position. This highlights that working synergistically with CHIME/FRB's large survey volume CHIME/Pulsar can obtain arc second localisations for low burst rate RRATs though pulsar timing. We find that the properties of our newly discovered RRATs are consistent with those of the presently known population. They tend to have lower burst rates than those found in previous surveys, which is likely due to survey bias rather than the underlying population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
